Thermalization and Hydrodynamics of Two-Dimensional Quantum Field Theories

We consider 2d QFTs as relevant deformations of CFTs in the thermodynamic limit. Using causality and KPZ universality, we place a lower bound on the timescale characterizing the onset of hydrodynamics. The bound is determined parametrically in terms of the temperature and the scale associated with the relevant deformation. This bound is typically much stronger than $\frac{1}{T}$, the expected quantum equilibration time. Subluminality of sound further allows us to define a thermodynamic $C$-function, and constrain the sign of the $\mathcal T\bar{\mathcal T}$ term in EFTs.

==> reply.txt <==
We thank the second referee for useful feedback. Following their suggestions, we have made clarifications in Secs. 3 and 4.1. We also thank the referee for bringing arxiv:1008.4350 to our attention, which should indeed have been cited in Sec. 5.4; this is now remedied. Finally, we address the two remaining comments:

1. The motivation for studying or bounding the equilibration time is precisely to understand when the "early time physics [...] dominated by transient effects" gives way to hydrodynamics. Hydrodynamics, like any EFT, is indeed valid only for energies up to some cutoff, but it is not obvious what this cutoff is in a given system. Finding universal relations or bounds for this cutoff has therefore been the subject of active research (see e.g. https://arxiv.org/abs/2107.07802 for a recent review).

2. Hydrodynamic interactions in d>2, leading to the well-known hydrodynamic long-time tails, are irrelevant in the RG sense (but interesting!). We have clarified in Sec. 3 that we meant "irrelevant" in the technical, and not colloquial, sense.

=====
List of changes:
 - Added clarifications in Sec. 3 and 4.1.
 - made corrections to Sec. 5.4 on the application to theories with large c_UV.

